The SOMA Radio Survey. I. Comprehensive SEDs Of High-Mass Protostars From Infrared To Radio And The Emergence Of Ionization Feedback

We study centimeter continuum emission of eight high- and intermediate-mass protostars that are part of the SOFIA Massive (SOMA) Star Formation Survey, thus building extended spectral energy distributions (SEDs) from the radio to the infrared. We discuss the morphology seen in the centimeter continuum images, which are mostly derived from archival VLA data, and the relation to infrared morphology. We use the SEDs to test new models of high-mass star formation including radiative and disk-wind feedback and associated free-free and dust continuum emission (Tanaka, Tan, & Zhang 2016). We show that interferometric data of the centimeter continuum flux densities provide additional, stringent tests of the models by constraining the ionizing luminosity of the source and help to break degeneracies encountered when modeling the infrared-only SEDs, especially for the protostellar mass. Our derived parameters are consistent with physical parameters estimated by other methods such as dynamical protostellar masses. We find a few examples of additional stellar sources in the vicinity of the high-mass protostars, which may be low-mass young stellar objects. However, the stellar multiplicity of the regions, at least as traced by radio continuum emission, appears to be relatively low.

==> Referee_report.txt <==
Dear Dr. Burton,


We have carefully read the referee's report on our manuscript MS# AAS13248, and submit here a revised version. We have made most of the changes suggested by the referee and would like to thank him/her for the thoughtful comments. 
Below we describe the changes made in detail. 


Best regards,


Viviana Rosero
Kei Tanaka
Jonathan Tan
et al.

========================================================
>Reviewer's Comments:
>
>Referee Report
>--------------
>
>Referee report for the paper, "The SOMA Radio Survey. I. Comprehensive SEDs of High-Mass Protostars from Infrared to Radio and the Emergence of Ionization Feedback" by Rosero et al.
>
>I have read and reviewed the paper by Rosero et al. In general the paper is well written and the analysis conducted on the SED fitting is robust. The conclusions drawn about the nature of individual regions and the limitations of the SED fitting in that regard are reasonable. 
>
>However, there are several aspects of the paper that need to be improved before publication.
>
>---
>
>1. Figure 1 needs to be improved. 
>
>a) As currently presented it is very difficult to assess which features in the radio continuum images are real and which are noise or artefacts. 
>
>Firstly, in both printed and electronic forms it is difficult to distinguish between the positive and negative contours for the radio emission, especially in regions like AFGL 4029 and AFGL 437, where the lowest contours are spread across the image. It is important to show the negative contours at the same (absolute) levels as the positive contours so a reader can assess which emission features are likely to be real. However, the current contours are too numerous and small to be useful in this regard. 
>

********************
Answer:
We have plotted fewer contours and we have zoomed-in the larger scale images specially for the regions that were more problematic in this regard i.e., AFGL 4029, AFGL 437 and NGC 7538 IRS9.
********************


>Secondly, it is extremely difficult to read many of the insets. Both contours and text are almost unreadable for Cep A and the scale of the high frequency (blue) contours are so small in many of the insets that they are unreadable. The same is true for some of the red contours in the large images.
>
>The above problems are exacerbated when the paper is printed and it is not possible to zoom-in electronically.
>

>The above changes are important because at present it is difficult to assess the paper's claims regarding stellar multiplicity (see point 3 below). I would encourage the authors to make changes to this figure with the goal of helping the reader assess which radio continuum emission is real.
>

********************
Answer:
We have remade the images with higher resolution, so that in the electronic version the reader can have access to a better quality image if needed. 
********************


>b) The caption information is incomplete. The reader should be able to understand all the information in the figure without referring to text. For example, what are the red and blue arrows? What is the light blue circle in the larger Cep A figure?
>

********************
Answer:
Done
********************


>---
>
>2. Comparison to other work in the literature.
>
>a) I was surprised to find no mention of the RMS Survey and the papers by Lumdsen, Hoare, Urquhart, Purcell, and collaborators. This group has spent many years compiling multi-wavelength data (including at mid-IR and cm wavelengths discussed in the current paper) of massive young stellar objects across the Galaxy and fitting SEDs to derive the properties of the sources. I would be very surprised if the sources in the current study are not in the RMS database as the goal of the RMS sample was to be complete to massive YSOs across the Galaxy. Indeed, the RMS database may have cm-continuum and other wavelength data that could be of use for modeling in the current paper. Please address these points.
>

********************
Answer:
We have included the following paragraph in the introduction of the paper:
Previous observational studies such as the Red MSX Source (RMS) survey (e.g., Hoare et al. 2005; Mottram et al. 2007; Urquhart et al. 2009) have made progress towards multi-wavelength observations and studies of high-mass protostars located throughout the Galaxy. Their observations are mainly based upon the Midcourse Space Experiment (MSX) survey (Price et al. 2001) and Two Micron All Sky Survey (2MASS) data for the infrared as well as centimeter continuum from the VLA at 6 cm with spatial resolutions of ∼ 1 − 2′′ and image rms noise of ∼ 0.22 mJy. However, our FORCAST data has ∼ 6× higher resolution that the MSX survey at ∼ 20μm, and we are often resolving multiple sources of emission that appear as single sources in MSX, allowing for more precise photometry. Also, with the FORCAST data we have extended the wavelength coverage of the SEDs beyond the longest filter of MSX, which was 21.3 μm. Furthermore, the FORCAST filters have narrower bandpasses, and are therefore more accurate at estimating the flux at a given wavelength. 
********************


>b) I was surprised that none of the recent numerical simulation work modeling the formation of high mass stars at high resolution was mentioned (e.g. the work by Kuiper's group). Are there any insights in these papers that can help break degeneracies in the SED modeling, or predictions that can be tested?
>
>---

********************************************
Answer:

We have included the following paragraph in the introduction that helps place in context the theoretical models we have used:

Previous theoretical studies have included numerical simulations
of massive star formation that incorporate outflow feedback (e.g.,
Cunningham et al. 2011; Kuiper et al. 2016; Matsushita et al. 2017; Staff et al. 2019). However, in general the outputs of these simulations have
not been coupled to detailed radiative transfer calculations for
both the thermal dust and radio continuum (free-free) emission from
ionized gas. Nor do these models span a wide range of environmental
conditions. Thus our approach in this paper is to use the
observational data to test simpler semi-analytic models, i.e., the
ZT18 grid of models for thermal dust emission from massive
protostars and the TTZ16 models for radio continuum emission from
ionized gas calculated self-consistently from the ZT18 physical
models.

********************************************


>
>3. Claims about stellar multiplicity (or lack thereof).
>
>The claim is made in the paper that the data presented shows "no strong evidence for multiplicity" and that this constitutes evidence that the data favor Core Accretion over Competitive Accretion. However, the analysis on the topic of stellar multiplicity is very qualitative, with summary statements like "... the level of multiplicity is not particularly high...". Either a significant amount of further work is needed to substantiate this claim, or the claim should be removed throughout the paper. 
>
>If the authors want to substantiate their claim, they should address points such as the following: 
>
>- completeness: what are the completeness limits of the observations at different wavelengths? Are these uniform across the images? >In the case of the radio data, how does primary beam attenuation, dynamic range, imaging artefacts, etc., affect this? How does this compare to the expected emission of (proto)stellar sources at each wavelength?
>

********************
Answer:

Thank you for this comment. We have improved our description of the limits of source detection in the images (see page 24). We thus consider that, following our descriptions of the radio continuum morphologies of each source, we are in a position to comment if we see or do not see evidence for multiple sources that could be protostars (i.e., not emission features that line up with a radio jet and are thus likely to be knots of emission associated with a jet). 

In our analysis of completeness we found that for 5 regions (i.e., AFGL 4029, AFGL 437, IRAS 07299-1651, G35.20-0.74, IRAS 20126+4104), the C-band sensitivities are very similar (within +/- 20%). Additionally, for these sources the distances are extremely similar (also within +/- 20%).  Within the SOMA scale for these 5 sources the noise in the primary beam corrected C-band image is essentially constant (within 2%). For the other 3 regions we either do not have data at C-band or they have lower sensitivity. For all the images that we present, there are not bright sources causing sidelobes within the SOMA scale, thus we think that dynamic range is not an issue.

For all these 5 regions we detect at least more than one component within the SOMA scale except for region AFGL 437. As stated in the paper we think that in IRAS 20126+4104 the source corresponds to a small multiple system of two high-mass protostars surrounded by at least three T-Tauri stars. Also, based in literature data we think that there is at least one more protostar towards regions AFGL 4029 and G35.20-0.74. Based on these results we claim that even though we found multiplicity towards most of our regions, the level of multiplicity is not particularly high, i.e., there are only a few to at most several sources detected in each region.


********************

>- what stellar populations are expected if they are sampled from a standard IMF and how does this compare to the completeness limits above? In other words, would you expect to detect the other (proto)stars if they were there? Taking the radio data as an example. Assuming the modeling in the paper is correct, the masses of stars are generally <=20Msun. As I understand it, this mass is assumed to be the most massive star. Given a stochastically sampled Salpeter IMF, there would only be a small number of stars of >=8Msun with sufficient Lyman continuum flux to be detectable at radio wavelengths (assuming the completeness limit is such that they could be detected). From Figure 1 there are often multiple significant radio continuum contours in a region. The authors have currently just made general statements about the nature of these sources (e.g. they are part of a jet/outflow), which is adequate for general SED modeling. If they want to use this data as evidence to claim no stellar multiplicity they would need to exclude all of these as (proto)stellar sources.
>
>---
>

********************
Answer:

We are not trying to claim "no stellar multiplicity", but rather that we do not detect large numbers of protostars, i.e., more than several sources per region (and typically fewer). Please see our improved description in page 24.

For faint radio sources, including knots in radio jets, we do not expect that we are seeing regions that are ionized by Lyman continuum photons, but rather by shock ionization, which is much more difficult to predict intensities for and relate them to underlying protostellar masses. The best we feel that can be done here is to comment if the sources we detect have similar fluxes to known low-mass YSOs that have been detected in radio continuum.

Thus, while it is true that with the current data we cannot claim in a definitive manner the nature of the detections, based on the observational parameters we favor some scenarios over others. For instance, for the components that are aligned and elongated  along the larger scale molecular outflow, the spectral index and results found in the literature favor the scenario that these components are part of an ionized jet, as is the case towards AFGL 4029, G35.20-0.74 and IRAS 20126+4104. Similarly, based on  observational parameters and results from the literature towards several of these sources, for some of the detected components towards regions AFGL 4029, NGC 7538 IRS9 and IRAS 20126+4104 we favored the scenario that we are detecting highly variable radio sources and most likely flaring T-Tauri stars where the emission is caused by non-thermal processes on the surface of the T-Tauri star.

In Rosero et al. (preparing to be submitted) we studied the detectability of low-mass protostars by analyzing a sample of 58 high-mass protostellar regions observed with the VLA and presented in Rosero et al. 2016. As a model we used the Gould Belt survey which is a large sample of low-mass YSOs observed with the VLA at 4.5 and 7.5 GHz (i.e., Ophiuchus at a distance of 120 pc: Dzib et al. 2013; Orion at 414 pc: Kounkel et al. 2014; Serpens at 415 pc: Ortiz-León et al. 2015; Taurus-Auriga at 140 pc: Dzib et al. 2015, and Perseus at 235 pc: Pech et al. 2016). The brightest low-mass YSO in the Gould Belt survey was found in the Ophiuchus region (source J162749.85–242540.5, a class III YSO, i.e., weak-lined T-Tauri star, with S7.5 GHz = 8.51 mJy, Dzib et al. 2013). In order to check whether such an object would have been detected in our survey, we scaled its flux density to the distance of each of our targets, and compared its scaled flux density to our adopted detection limit of ≥ 5 times the image rms at 7.4 GHz for each of our regions. We found that such a YSO would not be detected in any of our targets located at distances beyond 2 kpc. 
Since most of the regions presented in this paper are at distance about 2 kpc we think that it is possible that some of these components with the described observational parameters could be low-mass protostars.

********************


>4. Heterogeneous size scales for the SED fitting.
>
>A key part of the SED fitting process in the paper is defining the "SOMA", "intermediate", "inner" scales. The fact that these are different for all regions makes it very difficult to compare the results for the different regions. It would be helpful to have a table summarizing these scales for each region. On a similar note, the authors should demonstrate that the choice of these (quasi-arbitrary) scales does not affect the fit results.
>
>---
>
********************
Answer:
We have included Table 11 reporting the sizes of the SOMA and the intermediate scales.
Regarding the choice of the scales, the inner scale is forced to be a single Gaussian around the central component which is believed to be either the high-mass protostar or the base of the ionized jet, thus the size of this scale will not change the resulting Gaussian fit. The sizes of the intermediate and SOMA scale were chosen based on definitions that are outlined in the paper:  that is, the intermediate scale is given by the size of the elongated and aligned components that we speculate are part of an ionized jet. For the SOMA scale the sizes are defined by the aperture radius used to measure the IR fluxes in De Buizer et al. 2017. Therefore, if we change the size for the intermediate and SOMA scales the fluxes will change but also the definitions that we have used for setting the sizes. 
********************



>5. Use of additional data.
>
>Given the large amount of radio continuum survey data available in the literature, I was surprised that more ancillary data was not used in the fitting. Are the regions in the paper not covered in CORNISH and other such surveys? If they are, why is such data not included? Additional data may well help improve the reliability of the SED fits.
>

********************
Answer:
Initially, we designed an experiment to observe these sources in an uniform fashion at a relatively high resolution (<0.5”) and with high sensitivity (<10 uJy) using the Jansky VLA at C and K-band in order to detect possible ionized jet components such as the ones found in Rosero et al. 2016. For several of the sources in our survey we did not obtain observations, thus we decided to proceed with data available in the archive or in the literature, however, using data with similar characteristics to the ones of our original experiment. An exception is source G45.47+0.05 were we had to use data from the RMS survey at 6 cm and it represents the lower resolution (~1.5”) data presented in this analysis. Also, please note that the CORNISH survey is at 5 GHz, a frequency that is already covered for all the sources in this paper. 
We have recently received approval of our VLA proposal to complete our SOMA sample in an nearly uniform way, thus in a future paper we will be expanding the size of the sample beyond the eight sources presented here using observations with similar characteristics to the one presented in this paper (high sensitivity and high resolution).
********************


>--------------------------------
>
>Minor corrections
>
>- As currently written, the mention of Type I, Type II and Type III sources in the Introduction gives the impression that this nomenclature is standard in the literature. It is not. Please rephrase to make it clear that these "types" are SOMA-specific.
>

********************
Answer:
Done
********************

>- The second sentence in the summary states that the "... TTZ16 model proves to work ...". I suggest changing the phrase "proves to work". The paper shows that the TTZ16 model can do a reasonable job of reproducing the SEDs of the IR and radio data. However, there is no independent verification that the results of the fitting are an accurate representation of reality. I suggest changing "proves to work" to "reproduces the SEDs of the IR and radio data", or similar.
>

********************
Answer:
Done
********************


>==============================================================
>Editorial comment following software preview:
>
>Per the new AAS software policy, http://journals.aas.org/policy/software.html, the authors should modify their AASTeX v6.1 manuscript to highlight the code they used (both cited and unmentioned in the current text) with the new \software command, e.g.
>
>\software{CASA (McMullin et al. 2007), APLpy (Robitaille and Bressert, 2012), HOCHUNK3d (Whitney et al. 2003, 2013), CLOUDY (Ferland et al. 2013)}

********************
Answer:
Done
********************








==> latex_SOMA_tab1.txt <==
AFGL 4029         & A                 & 5.3      & 0.1      &   0.7(0.1)       \\[3pt]
                  &                   & 6.3      & 0.1      &        \\[3pt]
                  &                   & 42.0     & 0.4      &        \\[3pt]
                  &                   & 46.0     & 0.4      &        \\[9pt]
AFGL 437          & A                 & 5.3      & 0.2      &   0.8(0.1)       \\[3pt]
                  &                   & 6.3      & 0.2      &        \\[3pt]
                  &                   & 42.0     & 1.0      &        \\[3pt]
                  &                   & 46.0     & 1.1      &        \\[9pt]
                  & B                 & 5.3      & 4.2      &   0.3(1.2)       \\[3pt]
                  &                   & 6.3      & 4.4      &        \\[9pt]
IRAS 07299$-$1651 & A                 & 8.6      & 1.0      & \nodata        \\[9pt]
G35.20$-$0.74     & A                 & 5.0      & 0.3      &   1.1(0.1)       \\[3pt]
                  &                   & 7.0      & 0.3      &        \\[3pt]
                  &                   & 20.0     & 1.5      &        \\[3pt]
                  &                   & 24.0     & 2.0      &        \\[3pt]
                  &                   & 42.0     & 2.4      &        \\[3pt]
                  &                   & 46.0     & 2.7      &        \\[9pt]
G45.47$+$0.05     & A                 & 5.0      & 91.2     &   0.2(0.1)       \\[3pt]
                  &                   & 44.0     & 137.0    &        \\[9pt]
IRAS 20126$+$4104 & A                 & 4.9      & 0.1      &   1.8(0.1)       \\[3pt]
                  &                   & 7.4      & 0.1      &        \\[3pt]
                  &                   & 20.9     & 0.7      &        \\[3pt]
                  &                   & 25.5     & 0.9      &        \\[9pt]
Cepheus A         & \nodata           & 8.3      & 6.9      &   1.3(0.2)       \\[3pt]
                  &                   & 23.1     & 18.5     &        \\[3pt]
                  &                   & 42.8     & 65.0     &        \\[9pt]
NGC 7538 IRS9     & A                 & 5.3      & 0.2      &   1.0(0.1)       \\[3pt]
                  &                   & 6.3      & 0.3      &        \\[3pt]
                  &                   & 42.0     & 2.0      &        \\[3pt]
                  &                   & 46.0     & 2.3      &        \\[9pt]
                  & B                 & 4.9      & 0.1      &   1.4(0.1)       \\[3pt]
                  &                   & 7.4      & 0.2      &        \\[3pt]
                  &                   & 20.9     & 0.8      &        \\[3pt]
                  &                   & 25.5     & 1.0      &        \\[9pt]


==> latex_tab1.txt <==
AFGL 4029              & 4.0$-$8.0    & 03 01 31.28 & $+$60 29 12.9    &    0.35$\times$0.28, $-$43.7      & 7.0      & 2.0      &  \nodata   \\[3pt]  
		       & 40.0$-$50.0    &  \nodata    &  \nodata         &    0.06$\times$0.04, $+$69.7      & 60.0      & \nodata                                    \\[9pt] 	

AFGL 437               & 4.0$-$8.0    & 03 07 24.55 & $+$58 30 52.8    &    0.38$\times$0.27, $-$70.2      & 4.0      & 2.0      &  \nodata   \\[3pt]  
		       & 40.0$-$50.0    &   \nodata    &  \nodata        &    0.06$\times$0.04, $+$71.7      & 60.0      &   \nodata                                     \\[9pt] 

IRAS 07299$-$1651      & \nodata\tablenotemark{b}    & 07 32 09.74 & $-$16 58 11.3    & $\sim$ 1.5$\times$1.5  & 1000.0     & 1.68                   &  \rxn \label{rxn:Walsh1998}      \\[3pt]  
		       & \nodata    & \nodata  & \nodata    & \nodata  &  \nodata    & \nodata                                    \\[9pt] 

G35.20$-$0.74          & 4.0$-$8.0    & 18 58 13.02 & $+$01 40 36.2    &    0.54$\times$0.28, $-$48.5      & 8.0      & 2.2      &   \nodata   \\[3pt] 
		       & 18.0$-$26.5    &   \nodata    &  \nodata        &    0.30$\times$0.25, $-$12.8      & 18.0      &   \nodata                                     \\[3pt]  
		       & 40.0$-$50.0    &   \nodata    &  \nodata        &    0.17$\times$0.13, $-$29.1      & 15.0      &   \nodata                                     \\[9pt] 

G45.47$+$0.05          & 6 cm\tablenotemark{c}    & 19 14 25.67 & $+$11 09 25.4    &    1.5$\times$0.8.                & 1000.0      & 8.4      &  \rxn \label{rxn:Urquhart2009}   \\[3pt]  
		       & 40.0$-$50.0    &  \nodata    &  \nodata         &    0.04$\times$0.04, $-$24.2      & 90.0      & \nodata         \\[9pt] 

IRAS 20126$+$4104      & 4.0$-$8.0    & 20 14 26.05 & $+$41 13 32.5    &    0.33$\times$0.29, $+$65.2      & 6.0      & 1.64                   &  \rxn \label{rxn:Rosero2017}      \\[3pt]  
		       & 18.0$-$26.5    &   \nodata    &  \nodata        &    0.35$\times$0.24, $-$85.1      & 10.0      &   \nodata                                     \\[9pt] 

Cepheus A              & 3.6 cm\tablenotemark{c}    & 22 56 17.98  & $+$62 01 49.4    &    0.27$\times$0.19, $-$79.1      & 50.0      & 0.7                   &  \rxn \label{rxn:Curiel2006}      \\[3pt]  
		       & 1.3 cm\tablenotemark{c}    &   \nodata    &  \nodata        &   0.09$\times$0.07, $+$32.8        & 50.0      &   \nodata                                     \\[3pt] 
                       & 0.7 cm\tablenotemark{c}   & \nodata      & \nodata          &    0.05$\times$0.04, $-$57.9      & 250.0      &   \nodata                 &                  \\[9pt]

NGC 7538 IRS9          & 4.0$-$8.0    & 23 14 01.77 & $+$61 27 19.8    &    0.32$\times$0.26, $+$20.7      & 10.0      & 2.65      &  \nodata   \\[3pt]  
		       & 40.0$-$50.0    &  \nodata    &  \nodata         &    0.05$\times$0.04, $-$5.29      & 43.0      & \nodata                                    \\[9pt] 	
